HG-DAgger: Interactive Imitation Learning with Human Experts

Imitation learning has proven to be useful for many real-world problems, but approaches such as behavioral cloning suffer from data mismatch and compounding error issues. One attempt to address these limitations is the DAgger algorithm, which uses the state distribution induced by the novice to sample corrective actions from the expert. Such sampling schemes, however, require the expert to provide action labels without being fully in control of the system. This can decrease safety and, when using humans as experts, is likely to degrade the quality of the collected labels due to perceived actuator lag. In this work, we propose HG-DAgger, a variant of DAgger that is more suitable for interactive imitation learning from human experts in real-world systems. In addition to training a novice policy, HG-DAgger also learns a safety threshold for a model-uncertainty-based risk metric that can be used to predict the performance of the fully trained novice in different regions of the state space. We evaluate our method on both a simulated and real-world autonomous driving task, and demonstrate improved performance over both DAgger and behavioral cloning.

==> classification_perf.txt <==
Thresholds MacroF1 MicroF1 AvgF1 BalancedAcc FreespaceF1 OccspaceF1 MacroF1Std MicroF1Std AvgF1Std BalancedAccStd FreespaceF1Std OccspaceF1Std
7.13e-05 0.6195268362970248 0.6195268362970248 0.3979595826146463 0.49373491051652285 0.0003762177737757012 0.7955429474555169 0.020865755385486854 0.020865755385486854 0.016022630917568958 0.019856498176461176 1.7787931994115094e-06 0.032045112556699985
0.1459016625 0.7370785228099389 0.7370785228099389 0.7296726954451819 0.7171891138001788 0.6299730777438499 0.8293723131465139 0.024165442529889856 0.024165442529889856 0.02416055029454676 0.02557940113581298 0.02051111851263639 0.04331196519119105
0.261 0.7657757359505433 0.7657757359505433 0.756963701596571 0.7803404510681402 0.7062883010884491 0.8076391021046927 0.021191559284833943 0.021191559284833943 0.020693465972185906 0.020559000097701265 0.01094905405854276 0.0388517844822071
0.291732025 0.7678311583885905 0.7678311583885905 0.753680101188575 0.7851760754082951 0.7091450688564153 0.7982151335207348 0.020461662421531746 0.020461662421531746 0.019892338523755857 0.019293484838881856 0.011012820567271103 0.03738547083743508
0.4375623875 0.7686532330991366 0.7686532330991366 0.7252923423483658 0.7842449908420515 0.6936339227227741 0.7569507619739573 0.008578512417843697 0.008578512417843697 0.008978393090635533 0.00917864822860677 0.008971096513244651 0.010148596884229899
0.58339275 0.7524071635639886 0.7524071635639886 0.686110539238674 0.761108603856535 0.66958023880152 0.7026408396758279 0.008389179040664569 0.008389179040664569 0.01101235921980449 0.009699272195335553 0.008541219071075206 0.01415213265819058
0.7292231125 0.734828904131182 0.734828904131182 0.6463810169479286 0.7352294955304 0.6459709672327736 0.6467910666630836 0.00799247695910617 0.00799247695910617 0.013398102950242633 0.010463459199318924 0.008295654590961647 0.01878308973313787
0.875053475 0.718945989857705 0.718945989857705 0.6109201408044725 0.7115260941922873 0.6259900868586202 0.595850194750325 0.006444053451515694 0.006444053451515694 0.012739361721040636 0.009253995171527668 0.0066970679258209365 0.01894915007212438
1.0208838375000002 0.704241932563322 0.704241932563322 0.579836864994884 0.6902518006689047 0.6091234841914979 0.5505502457982703 0.0056994237061297115 0.0056994237061297115 0.011880170490216078 0.008407248015024418 0.005564726404764021 0.018313022331321833
1.1667142 0.6916036631508093 0.6916036631508093 0.5539880787006011 0.672448689936557 0.5956501403789906 0.5123260170222114 0.0051370346416715895 0.0051370346416715895 0.011105707218708993 0.007546200917257467 0.004908601130828883 0.017518268530457966
1.3125445625 0.6800723685005081 0.6800723685005081 0.5292685040794064 0.6559851475211069 0.5837931078741321 0.47474390028468055 0.005295774448078477 0.005295774448078477 0.011702501315940658 0.007796249962778152 0.004892485745528444 0.018711340004065814
1.4583749250000002 0.6701274353426007 0.6701274353426007 0.5074095161661148 0.6417506489343797 0.5738735306087712 0.4409455017234583 0.00501647162135629 0.00501647162135629 0.011257726219933643 0.007296089737252763 0.004797204616962759 0.0179748139386384
1.6042052875 0.6589672541992944 0.6589672541992944 0.48217032331073656 0.6257619689910092 0.5631182786350493 0.40122236798642363 0.004633815492646246 0.004633815492646246 0.010795764679717226 0.006604033357595411 0.004667980581799593 0.017205975968511752
1.75003565 0.6508314324978792 0.6508314324978792 0.46314391147323775 0.614094094252126 0.5555645487345691 0.37072327421190643 0.0049811686351921985 0.0049811686351921985 0.011758680631780887 0.007059488024357237 0.005023935508573299 0.01874895299283476
1.8958660125 0.6452878317840062 0.6452878317840062 0.44989490128472037 0.6061440913681951 0.5505303335923047 0.34925946897713617 0.005245491567743547 0.005245491567743547 0.012582079436224554 0.0073474522462700035 0.005403267912776908 0.019966707205509557
2.0416963750000003 0.6386596665431037 0.6386596665431037 0.43386437309513415 0.5966471295703617 0.5445974833079441 0.32313126288232413 0.004829962960831576 0.004829962960831576 0.011785614910079525 0.006692960048789485 0.00510947717024291 0.018642473651873052
2.1875267375000003 0.6325172772738937 0.6325172772738937 0.41862776641666344 0.5878637328295694 0.5392493231263724 0.29800620970695435 0.004936619431724543 0.004936619431724543 0.012424384068157893 0.006804725748046717 0.005149101739953705 0.019867976224725095
2.3333571 0.627658385747544 0.627658385747544 0.4063608376295159 0.5809236253859195 0.5350965796891269 0.27762509556990483 0.005041958338877622 0.005041958338877622 0.012943936631801614 0.006875587620157532 0.00532480014496379 0.020673805507002915
2.4791874625 0.6220622164626277 0.6220622164626277 0.3919488169684475 0.5729520607030737 0.5304233653105295 0.25347426862636563 0.005440130263959034 0.005440130263959034 0.014152516929296232 0.007418840893750785 0.00562210326328847 0.02277617252461493
2.625017825 0.6157250376266915 0.6157250376266915 0.375213421052542 0.5639591609404138 0.5252756204242935 0.2251512216807905 0.006313403335689964 0.006313403335689964 0.016708097564116182 0.008645951180382644 0.006231259778940049 0.027267023670968733
2.7708481875000004 0.6111261547705309 0.6111261547705309 0.3628993729943437 0.5574520309911914 0.5216022118549184 0.20419653413376898 0.006680399188073438 0.006680399188073438 0.017781383028685465 0.009186677432184613 0.006408551947043679 0.029252502333606694
2.9166785500000003 0.6073868682104124 0.6073868682104124 0.3527320546948932 0.5521746514014518 0.518660219862421 0.18680388952736535 0.0070092686551325445 0.0070092686551325445 0.018870853884204137 0.009625960112279945 0.0066252908748482145 0.03121054534649358
3.0625089125 0.6040233519531488 0.6040233519531488 0.34349092947835286 0.5474392195339665 0.5160450742402636 0.17093678471644194 0.00723546716668428 0.00723546716668428 0.01970629866883085 0.009930543308413179 0.006729065729406835 0.032772829639087245
3.208339275 0.6019122025961077 0.6019122025961077 0.3376751485788345 0.5444702183073146 0.5144120755412255 0.1609382216164436 0.007245673877281532 0.007245673877281532 0.01979758039745618 0.009956832928665086 0.00666943567547612 0.03302315974106294
3.3541696375 0.5992248722055878 0.5992248722055878 0.33017004165350883 0.5407003265709639 0.5123620941589495 0.1479779891480681 0.00741342232016491 0.00741342232016491 0.02036231731489848 0.01019019796084773 0.006738605670236429 0.034095999063951915
3.5 0.5968521788955901 0.5968521788955901 0.3235954105147287 0.5373691371782546 0.5105350165207503 0.13665580450870718 0.007136996727125929 0.007136996727125929 0.01982185285337113 0.009787733941407254 0.006447864458057249 0.03331719878882413


==> collisions.txt <==
Samples   BC DAgger HG-DAgger BC-SE DAgger-SE HG-DAgger-SE
10000    0.029886433     0.029886433     0.029886433     0.002497829     0.002497829     0.002497829
12000    0.045175282     0.034599083     0               0.005799755     0.002946278     0.0
14000    0.038026027     0.004237647     0.020899524     0.003862603     0.001377995     0.003570653
16000    0.021044657     0.008728288     0               0.002899877     0.00180422      0.0
18000    0.021228718     0.021060612     0               0.002899877     0.005412659     0.0
20000    0.04454591      0.021306516     0               0.002863268     0.002899877     0.0


==> collisions_per_meter.csv <==
Samples,BC,DAgger,HG_DAgger,BC_SE,DAgger_SE,HG_DAgger_SE
10000,0.004307643,0.004307643,0.004307643,0.000368906,0.000368906,0.000368906
12000,0.006107611,0.00447453,0,0.000850143,0.000395496,0
14000,0.005774793,0.000635726,0.003036403,0.00059482,0.000210247,0.000520413
16000,0.003196593,0.001264,0,0.000444947,0.000273664,0
18000,0.00305908,0.003178308,0,0.000425806,0.000825749,0
20000,0.005022931,0.003176451,0,0.00043146,0.000442143,0

==> collisions_per_meter.txt <==
Samples BC DAgger HG_DAgger BC_SE DAgger_SE HG_DAgger_SE
10000 0.004307643 0.004307643 0.004307643 0.000368906 0.000368906 0.000368906
12000 0.006107611 0.00447453 0 0.000850143 0.000395496 0
14000 0.005774793 0.000635726 0.003036403 0.00059482 0.000210247 0.000520413
16000 0.003196593 0.001264 0 0.000444947 0.000273664 0
18000 0.00305908 0.003178308 0 0.000425806 0.000825749 0
20000 0.005022931 0.003176451 0 0.00043146 0.000442143 0

==> departs_per_meter.txt <==
Samples BC DAgger HGDAgger BCSE DAggerSE HGDAggerSE
10000 0.005538399 0.005538399 0.005538399 0.000648158 0.000648158 0.000648158
12000 0.003664567 0.002237265 0 0.000793402 0.000559316 0
14000 0.003208219 0.001271452 0 0.000636611 0.000275278 0
16000 0.000639319 0.000632 0 0.000211435 0.000209014 0
18000 0.001223632 0 0 0.000404678 0.000442402 0
20000 0.003767198 0.003176451 0 0.000724998 0.000442143 0
